CS Educator challenges and their solutions : A systematic mapping study

Computer Science (CS) education is expanding rapidly, but educators continue to face persistent challenges in teaching and learning environments.Despite growing interest, limited systematic work exists to categorize and synthesize the specific challenges faced by CS educators and the remedies adopted in response.This is problematic because it remains unclear which areas have been thoroughly addressed and which still lack sufficient scholarly attention. In this study, we conducted a structured literature review of peer-reviewed research papers published over the last five years, focusing on challenges and remedies across ten categorized themes, including pedagogical, emotional, technological, and institutional dimensions.Our analysis revealed recurring issues in areas such as assessment practices, teacher training, classroom management, and emotional well-being, along with various strategies such as professional development programs and policy interventions adopted to mitigate them while also revealing several areas that have received insufficient attention.This review offers a consolidated understanding of the CS education landscape, providing valuable insights for researchers, curriculum designers, and policymakers aiming to improve teaching effectiveness and educator support.

==> readme.txt <==
Dear llncs user,

The files in this directory belong to the LaTeX2e package 
for Springer's Lecture Notes in Computer Science (LNCS) and 
other proceedings book series.

It consists of the following files:

  readme.txt         this file

  history.txt        the version history of the package

  llncs.cls          the LaTeX2e document class

  samplepaper.tex    a sample paper
  fig1.eps           a figure used in the sample paper

  llncsdoc.pdf       the documentation of the class (PDF version)

  splncs04.bst       current LNCS BibTeX style with alphabetic sorting

